Spectral variations among different scenarios of PAH processing or formation

We examine the variations in the spectral characteristics and intensities of PAHs in two different scenarios of PAH processing (or formation): (1) small PAHs are being destroyed (or equivalently large PAHs are being formed, referred to as SPR i.e. small PAHs removed), and (2) large PAHs are being destroyed (or equivalently small PAHs are being formed referred to as LPR i.e. large PAHs removed). PAH emission was measured considering both the presence or absence of plateau components. The variation in the PAH band intensities as a function of the average number of carbon atoms <N$_{C}$> has the highest dynamic range in the SPR case suggesting that smaller PAHs have higher impact on the PAH band strengths. The plateaus show overall declining emission with <N$_{C}$>, and their higher dynamic range in the SPR case also suggests that smaller PAHs are mainly contributing to the plateau emission. The 7.7/(11.0+11.2) $\mu$m PAH band ratio presents the least amount of variance with the lowest dynamic range, rendering this ratio as the better choice for tracing PAH charge. The 3.3/(11.2+11.0) $\mu$m PAH band ratio is the only ratio that has both a monotonic variance and fully separated values among the SPR and LPR scenarios, highlighting its efficiency as PAH size tracer but also allowing the characterization of the dominant scenario of processing or formation in a given region or source. We present new PAH charge $-$ size diagnostic diagrams, which can provide insights on the average, maximum, or minimum N$_{C}$ within astrophysical sources.

==> Referee_Report.txt <==
Assistant editor comments;
Some of the text and numbers in your figures are too small. Please try to make them as big as the body text wherever possible, or larger where sub- or superscripts need to be legible.
Please move the Appendix and associated figures to follow the References.

>>> We have updated our figures, enlarging them as well as their labels. We have also updated the Appendix to follow the references in the text. 


Reviewer's Comments:
Reviewer: 1

Comments to the Author
I have read your paper titled “Spectral variations among different scenarios of PAH processing or formation” with great interest. I fully agree with the importance of the work described. I would recommend this article for publication once the following issues are clarified.

>>> We would like to thank the referee for the constructive comments that helped us improve the quality and clarity of the paper. Below we address each of the comments.

Comments:

1. The sample selection criteria

- It is more useful if a list of 133 PAH molecules (chemical formulae and/or names) used in this study is shown somewhere (e.g., appendix) in a table. 

>>> We have added an Appendix table (Table A1) listing all the molecules used in this work along with their PAHdb UIDs.

- The authors mention that the present samples are made of pure PAH populations. Does it mean the samples are fully “aromatic” and does not include “aliphatic” structures?

>>> "Pure" means that the PAH contains only carbon and hydrogen atoms.

Moreover, in real astrophysical environment, inclusion of hetero-atom, particularly nitrogen, must be more realistic (e.g., Hudgins et al. 2005, ApJ, 632, 316; Endo, Sakon, Onaka et al. 2021, ApJ, 917, 103). If this is the case, the inclusion of nitrogen in a PAH-like molecule can enhance the strengths of 6-9µm features even when the molecules are in neutral, which may have not a negligible impact on the results of band ratios v.s. size (Nc) (e.g., Figure 6) diagram. I would propose to add sentences warning the observational astronomers that the absolute values in the diagram are applicable to the pure PAH molecules case and the absolute values can be affected by any possible difference between the current samples (pure PAH molecules) used and the actual populations (e.g., the inclusion of hetero atoms). 

>>> We have added corresponding text at the end of Section 2 where the sample is defined. 

- The authors mention that the samples are selected to have solo C-H bond(s). I understand that this criterion is rational to examine the properties of features arising from C-H out-of-plane vibration. However, I just would like to make sure whether the missing of some symmetric and stable molecules like coronene (C24H12, containing 12 duo and no solo) does not affect the results, particularly the behavior of C-C bonds in 6-9µm, significantly. 

>>> Our sample has a good representation of symmetric and stable PAH molecules (e.g. PAHs with D2h symmetry) as can be seen in Maragkoudakis et al. 2020, Figure E1. Therefore, the exclusion of a single PAH (e.g., coronene) should not affect the results and conclusions of this work. 

2. Model and spectra

- There are various physical processes that result in attaining a certain size distribution of PAHs. The authors adopt beta=0.833 in equation (1) based on Schutte et al. 1993 where the extrapolation of MRN size distribution is employed. Is it still reasonable to employ the same 0.833 both for the SPR and LPR cases?

>>> We don't clearly understand the question of the referee, but we will try to be as analytical as possible to our response given our understanding of the points raised. The adopted Schutte et al. 1993 distribution and parameters are used to create an astronomically representative size distribution of PAH molecules, from which the total spectrum is synthesized. No additional size distribution is applied in the subsequent steps of the SPR/LPR cases, and the resulting spectra in each SPR/LPR step stems from this parent size distribution used to synthesize the total spectrum. In addition, we do not re-normalize the distribution at any stage. For visualization purposes we only normalise the frequency in each bin in the right panel of Fig 1, to the frequency in the first bin, as described in the caption.

- Regarding the charge balance, authors test 5 cases (pure neutral, Nuetral 75% and Cationic 25%, Neutral 50% and Cationic 50%, Neutral 25% and Cationic 75%, and pure cationic). In actual environment, the 1st ionization potential varies among the 133 PAH samples and the ionization degree may not be unique among PAHs with different size under a certain radiation field. Providing a range of 1st ionization potential of 133 PAH samples, if possible in a form of a figure showing the plots of “1st ionization potential” v.s. “Nc”, will be helpful.

>>> We have calculated the 1st ionization potentials of the PAHs in the sample and created the figure of the 1st ionization potential vs Nc, which we provide here for the referee. The 1st ionization potential decreases with PAH size as the band gap decreases with size. The band gap is dependent on the geometry which explains the observed scatter. This is a really complex matter indeed, that we will explore in a future paper.

3. <Nc>
If I am not misunderstanding, <Nc> is just an average number of carbon without weighting by the relative frequency in the right panel of Figure 1. Since the spectra is obtained by the combination of the individual spectra within the bin with weighting by the relative frequency, I might think that the Figures 4 and 5 as well as the relevant discussion should use “abundance weighted <Nc>” instead of the current <Nc>.

>>> That is correct, <Nc> is the abundance weighted average Nc, and we have added it in the text. Thanks for pointing this out.

4. Plateau emission

- One of the findings that the small and medium-sized PAHs dominate the plateau emission is very interesting. If I understand correctly, however, authors are NOT insisting that the classical understanding that the observed broad emission plateaus in 3.2-3.6µm, 6-9µm, 11-14µm, 15-19µm (based on the definition employed in Tielens 2008, ARAA, text and Table 2) are carried by PAH clusters with Nc~100-1000 be wrong. I understand that the “5-10µm plateau” and “10-15µm plateau” used in the present study is not identical to (but a part of) the classically used “6-9µm plateau” and “11-14µm plateau” (in Tielens 2008), respectively. Please clarify this point.

>>> Given that our sample does not include PAH clusters, we cannot assess if the plateau emission in astronomical observations originates from either populations of small-intermediate PAHs or PAH clusters. It could very well be a contribution from both. Therefore, we do not make any strong arguments in the manuscript. 

5. A possible variation in peak position
(related to the sentence in the final part of the Introduction “However, the PAH size determination in the previous work was based on the 6.2/7.7 PAH band ratio which has been demonstrated to be an insensitive PAH size tracer (Maragkoudakis e tal. 2020).”)

- As studied in Shannon and Boersma (2019), ApJ, 871, 124, the peak position of the 7.7µm feature shifts by a changing in PAH size distribution. The spectra shown in Figures 2 and 3 are too small to notice the shift in peak position. It is more comprehensive if the authors could provide the scope of the shift in 7.7µm feature and whether they are consistent with the previous studies (e.g., Shannon and Boersma (2019)). This will help readers to identify what quantities (band ratios, peak positions) of the UIB features are sensitive to the size distribution of the carriers.

>>> We have added new Appendix Figures B1 and B2, concentrating in the 7.7μm PAH complex region, where the shift in the profile and peak position of the band is evident, referencing also the works of Bauschlicher 2008 and Shannon & Boersma 2019 in the text.

6. Minor comments

- It is comprehensive to me if SPR and LPR in the abstract be spelled out, (e.g., SPR; small PAH removed, LPR; large PAH removed)

>>> We have updated the abstract as suggested.

- Figure 2 and Figure 3 (legend): I think that “Nc_max=215 for Figure 2 and Nc_min=25 for Figure 3” instead of “number of bins” is more comprehensive unless there is any strong reason.

>>> We have updated Figures 2 and 3 adding Nc_min and Nc_max in the legend.

- Figure 2 and Figure 3; Is the normalized spectra shown with Fv or F_lambda? 

>>> The normalized spectra are in erg/cm^-1, and we have added the information in the caption.

- Figure 2 and Figure 3; please give the spectral resolution (Delta lambda or Delta wavenumber) of the calculated spectra in the present plots and analyses 

>>> We have provided the spectral resolution in the captions of Figures 2 and 3.

- Figure 2 and Figure 3; The panels are too small to identify the difference between the spectra of a given bin and the total spectrum. Is it possible to add a new figure each showing overplots (using colors or grayscales) of the plateau-subtracted spectra with different Nc_min (for Figure 2) and Nc_max (for Figure 3). It is preferable if a new figure is shown with sufficient size so that the 11.0µm feature in the blue shoulder of the 11.2µm feature is identified by eye.

>>> We have added new Appendix Figures B1 and B2 showing the plateau subtracted spectra in the SPR and LPR cases, as well as enlarged Figures 2 and 3 and increased the font size of the labels.
